Extracting Parallel Paragraphs from Common Crawl

Most of the current methods for mining parallel texts from the web assume that web pages of web sites share same structure across languages. We believe that there still exists a non-negligible amount of parallel data spread across sources not satisfying this assumption. We propose an approach based on a combination of bivec (a bilingual extension of word2vec) and locality-sensitive hashing which allows us to efficiently identify pairs of parallel segments located anywhere on pages of a given web domain, regardless their structure. We validate our method on realigning segments from a large parallel corpus. Another experiment with real-world data provided by Common Crawl Foundation confirms that our solution scales to hundreds of terabytes large set of web-crawled data.

==> REVIEWS.txt <==
Review 1:

The paper presents a method to align paragraph in one language with paragraphs
in another languages from a set of paragraphs extracted from a collection of
documents crawled from a web domain.

The method uses a number of established methods for content matching (matching
of word embeddings, efficient heuristic to match a large number of paragraphs),
combines them in a novel way. The most novel contribution is the use of a
classifier to obtain an alignment score for candidate paragraph pairs.

The paper is well written and reports on a solid execution of a engineering
project with good design choices and novel elements.

The main negative is the lack of comparison to existing approaches and
alternate design choices:

(1) A shared task of bilingual document alignment was organized at WMT 2016,
with about a dozen submissions. None of them are mentioned in the paper,
not to even speak of an empirical comparison of the proposed method to this
prior work.
## NO CHANGES: We've really considered doing a benchmark with other methods
## participating in the mentioned shared task; however, the amount and nature
## of the training and testing data were more appropriate for the approaches 
## based on the structural filtering. Especially, our method needs a much greater 
## training parallel corpus containing at least million of pairs of sentences.

(2) The authors posit that paragraph alignment is superior to document
alignment ("we believe"), but do not provide empirical evidence for this.
## NO CHANGES: We do not posit that paragraph alignment is superior to document.
## Our hypothesis is, that the most common approaches, which are filtering out 
## pairs of web pages not having similar HTML structure, are leaving out at least 
## some parallel content. Few examples of such situations are listed below:
## (1) Single web page is bilingual having both language versions on it.
## (2) One web page contains both an abstract and a full-text of an article in one 
## language while the other web page has only the abstract in the other language.
## (3) Different language versions of Wikipedia web pages discussing the same 
## subject often contain some corresponding paragraphs, but in different order.

(3) A number of design choices, while having varying degree of intuitive
motivation, are not empirically compared against alternatives. One example
is the use of td-idf scores to weight word embeddings (Equation 1) - is this
really better than equal weighting of the words?
## CHANGED: We have actually tried the equal weighting scheme in a smaller-scale
## experiment and the results were comparatively better with the tf-idf scheme. 

While the writing is generally clear, the authors may consider a number
of clarifications and extended explanations.

(1) Beginning of Section 2 gives a very convoluted way to say that the
paragraphs are matched for each web domains separately.
## NO CHANGES: A concept of bins is more generic and needs to be described prior 
## to the explanation of how the paragraphs are organized into bins in our case.
## Bins are used in a different way during the training part in our experiments.

(2) Section 2.1.3: SyMGIZA++ is not a widely 
known tool. Please add a sentence describing it.
## CHANGED: A brief description of SyMGIZA++ has been added.

(3) Section 2.1.4: Since the use of bivec is fairly central 
for the method, please explain how it works in some detail.
## CHANGED: A further description of bivec has been added. 

(4) Section 2.2.1: I have difficulties to understand the concept
"upper bound estimate of an average number" of paragraphs. What
does that mean? Is it an average or an upper bound?
## CHANGED: Swapped for "upper-bound estimate of the total number".

(5) Section 2.2.3: Annoy should also be described briefly.
## CHANGED: A brief description of Annoy has been added. 

(6) Section 2.2.5, middle of page 7: Could you explain what you mean by 
"very small values affected by the sparse character of bilingual dictionaries"?
## CHANGED: The problematic part of the explanation has been reformulated.

(7) Section 2.2.5, middle of page 8: How many hidden nodes 
does the feed forward neural network have? How many layers?
## CHANGED: The classifier's network has been described in more details. 

(8) Section 3.1.: What does "split horizontally" mean? Since the corpus 
is quite diverse, are the two halves different or balanced in domains?
## CHANGED: The split of the corpus has been described in more details.

(9) Table 1: Why is recall not the same as precision? 
On what basis are some paragraphs not aligned?
## NO CHANGES: We favor precision over the recall.

(10) Section 3.2.: The text defines here paragraphs as contents of <p> tags - is 
this really the only data that is aligned? That seems to exclude a lot of content.
## CHANGED: A mention, that this could be modified in the future work, has been added.
## Another potentially good source of content are <div> tags; however, these are
## usually nested (unlike <p> tags), which would make things more complicated.

(11) The manual evaluation is carried out only on one web domain, which likely has 
very clean translations. The same will not be the case for many other web domains.
## NO CHANGES: The first experiment includes a manual evaluation of randomly 
selected 500 paragraph pairs. These were also picked from random domains.

================================================================
Review 2:

An interesting, original, useful and well-written paper. 
Some comparison of the results with other methods would be nice. 
## NO CHANGES: Part of the reasoning is discussed in the comment to Review 1.
## We have found it difficult to compare the method to some other existing approach
## because there is a lack of datasets and benchmarking tools for bilingual aligners.
## However, the amount of extracted parallel data is comparable to the previous
## approach described in "Dirt Cheap Web-Scale Parallel Text from the Common Crawl".

Also - maybe the structural/formatting clues could still be used as a filter, or in some other way?
Or is it the case that the suggestions for improvements in Conclusions are fruit hanging lower?
## CHANGED: We have included the idea, which is really relevant, into the future work section.
